On the Use of LLMs for Specialised Terminology: A Good Alternative to Corpora?

Specialised translation relies on the use of documentary and terminological resources, including corpora. These resources are particularly useful for terminology. However, their compilation and exploitation have several limitations: they require time, technical skills and access to data that can be difficult to collect. This study examines the extent to which LLMs can assist specialised translators in finding equivalents from English to French. We evaluate four proprietary models, GPT-4o, GPT-5.2, Claude Sonnet 4.5 and DeepSeek, in two specialised domains, Earth, Environmental and Planetary Sciences (EEPS) and Natural Language Processing (NLP). The experiment is based on 80 terms per domain and compares two prompting strategies: a terminology and a translation mode. The results highlight clear differences between models, prompting strategies and, to a lesser extent, domains. Claude Sonnet 4.5 achieves the best results in the most favourable configuration, while DeepSeek stands out for its greater stability. Analysis of confidence estimates also shows that they are only a partial indicator of terminological accuracy. Overall, the findings suggest that LLMs can be useful tools for specialised translators, but cannot, at this stage, replace specialised corpora. This research therefore paves the way for future work on the real practical usefulness of LLMs for specialised translators in work and educational contexts.

==> reviews_eamt.txt <==
----------------------- REVIEW 1 ---------------------

SUBMISSION: 126
TITLE: On the Use of LLMs for Specialised Terminology: A Good Alternative to Corpora?

----------- Appropriateness -----------
SCORE: 3 (appropriate)
----- TEXT:
The topic is appropriate for the EAMT 2026 conference and the track it is submitted to.
----------- Clarity -----------
SCORE: 4 (good)
----- TEXT:
The paper is well-written and well-structured. However, to improve the readability, I would suggest clear representation of "terminology mode" and "translation mode" in terms of the similarities and differences.
----------- Substance -----------
SCORE: 5 (excellent)
----- TEXT:
The paper has enough substance of work. The author(s) illustrate their work with adequate methods, results, and analysis. Moreover, the work is illustrated through figures, and appendices.
----------- Originality/Innovativeness -----------
SCORE: 4 (good)
----- TEXT:
While LLMs have shown promising performance in handling general translation tasks, this study examines whether these tools are well-suited for domain-specific terms.
----------- Soundness/Correctness -----------
SCORE: 5 (excellent)
----- TEXT:
The paper is supported by adequate methodology and results; the methodology section starts with selection of terms, prompts, performance and evaluation. Moreover, the researcher(s) explained how the results of the LLMs are verified through existing Corpora.
The result section presents enough substance of work that includes overall performance of the LLMs, followed by confidence estimates reported by each model based on the accuracy of the equivalences. There is clear comparison between the different domains used in the study (NLP vs EEPS).
Beyond this quantitative analysis, the study provides qualitative analysis of equivalent terms.
----------- Meaningful Comparison -----------
SCORE: 4 (good)
----- TEXT:
The paper present adequate literature review relevant to the study. However, some reference entries in the reference list are incomplete
----------- Replicability -----------
SCORE: 4 (good)
----- TEXT:
The paper focuses on two specialized fields (NLP and EEPS) and a single language pair (English-French). The study could be extended to other domains and languages.
----------- Impact of Ideas or Result -----------
SCORE: 4 (good)
----------- Ethical concerns -----------
SELECTION: no
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper presents the use of LLMs in specialized translation using different modes and domains. There are adequate amount of work in terms of literature review, results and analysis.

Notes to the author(s):
1. Some figures might not be readable in black/white hard copy. For instance, in Figure 1 the green cells would be similar in color to the heading gray row.
2. Some of figure titles are long; the explanation could be provided in the the text.
3. Consistency in table format.
4. Consistency in presentation of acronyms. The initial letter capitalized in Earth, Environmental and Planetary Sciences (EEPS), and Natural Language Processing (NLP) but not in large language models (LLMs) .
5. In figure 2, some digits are not clear like GPT-5.2EEPS—Terminology mode, DeepSeek—NLP Translation mode.
6. No numbers in figure 6, however, the text include reference to line 2, 3 , and example 4 (probably add a No. column).
7. The slash (/) in figures 6 and 7—rare equivalent, what does it indicate?
8. The reference to figure 6 and 7 as figures rather than tables.
Also, I noted that the paper overused colons (could be replaced by linking words)
----------- Best paper award -----------
SCORE: 0 (no)


----------------------- REVIEW 2 ---------------------

SUBMISSION: 126
TITLE: On the Use of LLMs for Specialised Terminology: A Good Alternative to Corpora?

----------- Appropriateness -----------
SCORE: 3 (appropriate)
----- TEXT:
The paper is clearly appropriate for EAMT and fits well within the conference scope. It addresses a concrete and relevant question for specialised translation, terminology work, and translation technology, namely whether LLMs can support translators in searching for specialised equivalents and to what extent they can function as an alternative to corpus-based approaches.
----------- Clarity -----------
SCORE: 4 (good)
----- TEXT:
The paper is generally clear and reasonably well structured. The motivation, experimental setup, and main findings are easy to follow, and the inclusion of prompts and term lists in the appendices helps the reader understand what was done. Some methodological aspects could be specified more precisely, but overall the paper is well written.
----------- Substance -----------
SCORE: 4 (good)
----- TEXT:
The paper has enough substance for a conference contribution. It includes a non-trivial empirical study comparing four models, two specialised domains, two prompting modes, and an additional documentary-justification condition.
----------- Originality/Innovativeness -----------
SCORE: 4 (good)
----- TEXT:
The paper is not radically groundbreaking in the broader LLM-for-translation literature, but it is original and valuable in its more specific focus. Rather than evaluating general translation quality, it investigates a concrete terminology-search task in specialised translation, which is both practically relevant and less commonly studied.
----------- Soundness/Correctness -----------
SCORE: 3 (fair)
----- TEXT:
The paper presents a sensible overall experimental design, and the reported findings are interesting. However, the methodology has some limitations that weaken the strength of the claims: the evaluation appears to rely on manual annotation by a single expert, there is no inter-annotator agreement, and the paper does not report statistical significance testing or uncertainty estimates. As a result, the conclusions are plausible but should be interpreted with some caution.
----------- Meaningful Comparison -----------
SCORE: 3 (fair)
----- TEXT:
The paper is reasonably well situated with respect to existing literature, and the references are adequate for the topic. However, the comparison with alternatives could be stronger. Since the title explicitly asks whether LLMs are a good alternative to corpora, I would have liked to see a more direct comparison with corpus-based terminology search, or at least a clearer baseline showing what is gained or lost relative to established translator workflows.
----------- Replicability -----------
SCORE: 4 (good)
----- TEXT:
The prompts and the lists of selected terms are provided, which is useful for understanding and partially reproducing the setup.
----------- Impact of Ideas or Result -----------
SCORE: 4 (good)
----- TEXT:
The findings are practically useful for specialised translation and translator training, especially because they show both the usefulness and the limits of LLMs in terminology work. Even if the conclusions are not definitive, the paper provides actionable insights and opens up relevant directions for future work on real-world translation workflows and educational use.
----------- Ethical concerns -----------
SELECTION: no
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper addresses a relevant and practically important question: to what extent can LLMs support specialised translators in the search for English–French terminology equivalents, and can they serve as an alternative to corpus-based approaches?

The paper is generally clear and contains a meaningful amount of work. I especially appreciated that it goes beyond a generic LLMs for translation framing and instead focuses on a concrete terminology-search task that matters in specialised translation practice and training.

My main reservations concern methodology. The evaluation appears to rely on a single expert annotator, with no inter-annotator agreement or discussion of annotation uncertainty. In addition, the paper does not report statistical significance testing or uncertainty estimates, and the aggregate scoring procedure is only partially specified in the main text. I also think the comparison with corpus-based alternatives could be more direct, especially given the framing of the title.
----------- Best paper award -----------
SCORE: 0 (no)


----------------------- REVIEW 3 ---------------------

SUBMISSION: 126
TITLE: On the Use of LLMs for Specialised Terminology: A Good Alternative to Corpora?

----------- Appropriateness -----------
SCORE: 3 (appropriate)
----- TEXT:
The present paper analyses the use of LLMs for specialised translation, specifically terminology and is a good fit fort he venue.
----------- Clarity -----------
SCORE: 4 (good)
----- TEXT:
The paper is overall well-written. However, there are some parts of the paper, for which it is not straightforward to understand the direct relevance.

For instance, the introduction contains much information about the differences between parallel and comparable corpora, which is not entirely relevant for the study.

Also, the structure of the paper could be improved. For instance, introduction contains many references - these can be moved into the section on related work (which may also include theoretical background/framework basis). The section called 'Background and goals' actually describes the selected texts and models and should be part of methodology.

Another unclear issue is the background of the evaluators - there is no information on who did this and how many evaluators were involved.
----------- Substance -----------
SCORE: 4 (good)
----- TEXT:
The paper analyses the use of several LLMs and includes also their manual validation
----------- Originality/Innovativeness -----------
SCORE: 4 (good)
----------- Soundness/Correctness -----------
SCORE: 4 (good)
----------- Meaningful Comparison -----------
SCORE: 4 (good)
----- TEXT:
On the one hand, the authors cite many works on using corpora and LLMs. On terminology, there is only one group of authors that are mentioned. However, there exist some other works on integrating terminology, e.g. (Bogoychev & Pinzhen, 2023). ALso, the authors should have a loom at the works from the terminology shared tasks, see e.g. (Semenov et al., 2025).

References

Bogoychev, Nikolay and Chen Pinzhen. “Terminology-Aware Translation with Constrained Decoding and Large
Language Model Prompting”. In Proceedings of the Eighth Conference on Machine Translation, 890–96.
Singapore: Association for Computational Linguistics., 2023. https://aclanthology.org/2023.wmt-1.80/.

Kirill Semenov, Xu Huang, Vilém Zouhar, Nathaniel Berger, Dawei Zhu, Arturo Oncevay, and Pinzhen Chen. 2025. Findings of the WMT25 Terminology Translation Task: Terminology is Useful Especially for Good MTs. In Proceedings of the Tenth Conference on Machine Translation, pages 554–576, Suzhou, China. Association for Computational Linguistics.
----------- Replicability -----------
SCORE: 4 (good)
----------- Impact of Ideas or Result -----------
SCORE: 5 (excellent)
----------- Ethical concerns -----------
SELECTION: no
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The present paper addresses an important topic which is a good fit into the conference. As mentioned above, the paper is mostly well-written, but could be improved following some suggestions above.

Further improvements may include the language: the paper mixes present and past tenses, which should be rather coherent (preferably presence).
Formatting: with Baker (1999) instead of Baker (Baker, 1999) -> use \shortcite instead of \cite, the same for Aston.

Pecman shows -> Pecman (2025) shows
----------- Best paper award -----------
SCORE: 0 (no)


------------------------------------------------------
